Multiparty Motion Coordination: From Choreographies to Robotics Programs

We present a programming model and typing discipline for complex multi-robot coordination programming. Our model encompasses both synchronisation through message passing and continuous-time dynamic motion primitives in physical space. We specify \emph{continuous-time motion primitives} in an assume-guarantee logic that ensures compatibility of motion primitives as well as collision freedom. We specify global behaviour of programs in a \emph{choreographic} type system that extends multiparty session types with jointly executed motion primitives, predicated refinements, as well as a \emph{separating conjunction} that allows reasoning about subsets of interacting robots. We describe a notion of \emph{well-formedness} for global types that ensures motion and communication can be correctly synchronised and provide algorithms for checking well-formedness, projecting a type, and local type checking. A well-typed program is \emph{communication safe}, \emph{motion compatible}, and \emph{collision free}. Our type system provides a compositional approach to ensuring these properties. We have implemented our model on top of the ROS framework. This allows us to program multi-robot coordination scenarios on top of commercial and custom robotics hardware platforms. We show through case studies that we can model and statically verify quite complex manoeuvres involving multiple manipulators and mobile robots---such examples are beyond the scope of previous approaches.

==> figs/lanes.csv <==
n  , par ,   time_syntax,           nbr_vc, time_vc_gen, time_vc_solve, time_refine, time_total
2  , False , 0.026751995086669922 , 104 ,  5.809166669845581 ,  7.100089073181152 , 0.018538475036621094 ,  12.954546213150024
3  , False , 0.035210371017456055 , 146 ,  12.636093378067017 , 9.863600969314575 , 0.06795334815979004 ,   22.602858066558838
4  , False , 0.04574394226074219 ,  188 ,  22.10090708732605 ,  13.243122816085815 , 0.0739130973815918 ,   35.4636869430542
5  , False , 0.05855822563171387 ,  230 ,  34.289074420928955 , 17.30475878715515 , 0.11418986320495605 ,   51.766581296920776
6  , False , 0.10811281204223633 ,  272 ,  50.479650259017944 , 22.37655735015869 , 0.16623759269714355 ,   73.13055801391602
7  , False , 0.08118462562561035 ,  314 ,  70.13899445533752 ,  32.9967725276947 ,  0.2728893756866455 ,    103.48984098434448
8  , False , 0.09681200981140137 ,  356 ,  94.6581563949585 ,   36.17827033996582 , 0.35060548782348633 ,   131.2838442325592
9  , False , 0.10906410217285156 ,  398 ,  126.39941382408142 , 53.839165925979614 , 0.43782973289489746 ,  180.78547358512878
2  , True  , 0.025463342666625977 , 151 ,  4.567530155181885 ,  9.067149639129639 ,  0.02310776710510254 ,  13.683250904083252
3  , True  , 0.036325693130493164 , 223 ,  6.635878324508667 ,  15.063081741333008 , 0.048732757568359375 , 21.784018516540527
4  , True  , 0.05112576484680176 ,  295 ,  8.684642791748047 ,  19.610249996185303 , 0.08620333671569824 ,  28.43222188949585
5  , True  , 0.06236886978149414 ,  367 ,  10.666270017623901 , 22.727720022201538 , 0.1310868263244629 ,   33.5874457359314
6  , True  , 0.07278990745544434 ,  439 ,  12.70461630821228 ,  26.895453691482544 , 0.25026798248291016 ,  39.92312788963318
7  , True  , 0.08585166931152344 ,  511 ,  14.876919269561768 , 31.422088623046875 , 0.32112693786621094 ,  46.70598649978638
8  , True  , 0.09993410110473633 ,  583 ,  17.094165563583374 , 36.244969606399536 , 0.40130615234375 ,     53.8403754234314
9  , True  , 0.11585068702697754 ,  655 ,  19.641152381896973 , 40.683509349823 ,   0.4843928813934326 ,    60.92490530014038
10 , True  , 0.12909388542175293 ,  727 ,  21.986987590789795 , 45.1926167011261 ,  0.5904667377471924 ,    67.89916491508484
11 , True  , 0.14345788955688477 ,  799 ,  24.03840184211731 ,  49.83808422088623 , 0.7716033458709717 ,    74.7915472984314
12 , True  , 0.15582847595214844 ,  871 ,  26.542224645614624 , 54.523677349090576 , 0.9044387340545654 ,   82.12616920471191
13 , True  , 0.17307662963867188 ,  943 ,  29.1248300075531 ,   60.61723017692566 , 1.037236213684082 ,     90.95237302780151
14 , True  , 0.25192785263061523 ,  1015 , 32.73990535736084 ,  70.54693531990051 , 1.3999106884002686 ,    104.93867921829224
15 , True  , 0.21490478515625 ,     1087 , 35.5219841003418 ,   73.43567228317261 , 1.4737608432769775 ,    110.64632201194763
16 , True  , 0.22043204307556152 ,  1159 , 37.53271412849426 ,  78.9928240776062 ,  1.6567554473876953 ,    118.40272569656372
17 , True  , 0.23570585250854492 ,  1231 , 40.060850381851196 , 84.52669715881348 , 1.9479992389678955 ,    126.77125263214111
18 , True  , 0.27393293380737305 ,  1303 , 43.83399415016174 ,  91.18771147727966 , 2.113753080368042 ,     137.40939164161682
19 , True  , 0.2878282070159912 ,   1375 , 45.37096071243286 ,  93.52033114433289 , 2.352292776107788 ,     141.53141283988953
20 , True  , 0.30112648010253906 ,  1447 , 48.32232069969177 ,  98.70289206504822 , 2.581003189086914 ,     149.90734243392944
21 , True  , 0.33766746520996094 ,  1519 , 50.91662406921387 ,  108.63109564781189 , 1.3725273609161377 ,   161.25791454315186
22 , True  , 0.34926295280456543 ,  1591 , 55.32907724380493 ,  111.22869086265564 , 1.8935446739196777 ,   168.80057573318481
23 , True  , 0.3722567558288574 ,   1663 , 60.122254610061646 , 116.09483456611633 , 2.1166205406188965 ,   178.70596647262573
24 , True  , 0.3807685375213623 ,   1735 , 63.066683530807495 , 115.75350427627563 , 2.3497838973999023 ,   181.5507402420044
25 , True  , 0.3916165828704834 ,   1807 , 63.11587452888489 ,  116.15585041046143 , 2.5539653301239014 ,   182.2173068523407
27 , True , 0.4298267364501953 ,    1951 , 69.62351679801941 ,  125.44192361831665 , 3.136752128601074 ,    198.63201928138733


==> figs/lanes.dat <==
"Processes"  "This work"         "Calculus in [35]"
2            13.683250904083252  12.954546213150024
3            21.784018516540527  22.602858066558838
4            28.43222188949585   35.4636869430542
5            33.5874457359314    51.766581296920776
6            39.92312788963318   73.13055801391602
7            46.70598649978638   103.48984098434448
8            53.8403754234314    131.2838442325592
9            60.92490530014038   180.78547358512878
10           67.89916491508484
11           74.7915472984314
12           82.12616920471191
13           90.95237302780151
14           104.93867921829224
15           110.64632201194763
16           118.40272569656372
17           126.77125263214111
18           137.40939164161682
19           141.53141283988953
20           149.90734243392944
21           161.25791454315186
22           168.80057573318481
23           178.70596647262573
24           181.5507402420044
25           182.2173068523407
26           198.63201928138733

